Infrared SED Modeling of Velocity-Excess Maser Sources: Identifying Incipient Water-Fountain Candidates

We investigated whether "velocity excess" in circumstellar maser lines can diagnose the earliest evolutionary phases of Water Fountains (WFs). Here we define "velocity excess" as maser emission (e.g., H$_2$O 22.235 GHz or OH 1665/1667 MHz) detected at velocities outside the velocity range of the OH 1612 MHz line, which traces the terminal expansion velocity of a spherical circumstellar envelope (CSE). Such excess velocities serve as an indicator of gas motions deviating from spherical expansion and may signify the onset of asymmetric outflows. Based on recent studies (Fan et al.2024; Xie et al.2025), we analyzed 17 sources showing velocity excess and fitted their infrared spectral energy distributions (SEDs) with the one-dimensional radiative transfer code DUSTY. Seven sources are well reproduced, implying outer CSEs that remain nearly spherical despite inner asymmetries. Among these, five exhibit single-peaked, AGB-like SEDs and two show double-peaked, post-AGB-like profiles. IRAS variability indices and NEOWISE-R light curves reveal pulsations (~600-1000 days) in three sources, supporting their AGB classification. Considering the magnitude of the velocity excess, two objects-IRAS 19229+1708 and IRAS 19052+0922-may represent the earliest or incipient WF phase, in which asymmetric outflows are beginning to emerge within otherwise spherical envelopes. These results support a morphological sequence in which bipolar jets and tori arise first in the central regions while the outer CSE remains spherical, and they show that selecting WF candidates via velocity excess effectively identifies objects at the onset of jet formation and early morphological transformation.

==> SED_data.txt <==
    Source name｜         Band name｜      Wavelength (micron)｜          Flux (W/m2)｜      Flux error (W/m2)｜             R.A.(J2000)｜            Dec.(J2000)｜
IRAS 15103-5754
                     GAIA/GAIA2:Grp                     0.77                 2.55E-16                 1.56E-17             15 14 18.542            -58 05 20.413
                            VISTA:Z                     0.88                 4.76E-16                 1.02E-17             15 14 18.449            -58 05 20.358
                        SkyMapper:z                     0.91                 3.76E-16                 1.98E-17             15 14 18.526            -58 05 20.591
                            VISTA:Y                     1.02                 1.12E-15                 1.47E-17             15 14 18.449            -58 05 20.358
                            2MASS:J                     1.24                 3.19E-15                 1.69E-16             15 14 18.542            -58 05 20.413
                            VISTA:J                     1.25                 2.65E-15                 2.40E-17             15 14 18.446            -58 05 20.363
                            VISTA:H                     1.63                 1.06E-14                 1.84E-17             15 14 18.446            -58 05 20.363
                            2MASS:H                     1.65                 1.56E-14                 6.54E-16             15 14 18.542            -58 05 20.413
                           VISTA:Ks                     2.13                 3.75E-14                 0.00E+00             15 14 18.449            -58 05 20.358
                           2MASS:Ks                     2.16                 5.17E-14                 1.25E-15             15 14 18.454            -58 05 20.321
                          Johnson:K                     2.19                 5.46E-14                 4.11E-16             15 14 18.454            -58 05 20.321
                            WISE:W1                     3.35                 1.70E-13                 0.00E+00             15 14 18.414            -58 05 20.383
                   Spitzer/IRAC:3.6                     3.55                 2.23E-13                 1.18E-14             15 14 18.406            -58 05 20.184
                   Spitzer/IRAC:4.5                     4.49                 3.14E-13                 1.47E-14             15 14 18.406            -58 05 20.184
                            WISE:W2                     4.60                 3.49E-13                 6.52E-16             15 14 18.414            -58 05 20.383
                   Spitzer/IRAC:5.8                     5.73                 3.15E-13                 8.89E-15             15 14 18.406            -58 05 20.184
                   Spitzer/IRAC:8.0                     7.87                 4.19E-13                 1.14E-14             15 14 18.406            -58 05 20.184
                              MSX:A                     8.28                 4.89E-13                 2.17E-14             15 14 18.384            -58 05 21.480
                          AKARI:S9W                     8.61                 4.39E-13                 3.83E-14             15 14 18.389            -58 05 20.119
                            WISE:W3                    11.60                 2.47E-12                 1.81E-14             15 14 18.389            -58 05 20.120
                              MSX:C                    12.10                 2.41E-12                 1.21E-13             15 14 18.384            -58 05 21.480
                              MSX:D                    14.60                 4.50E-12                 2.67E-13             15 14 18.384            -58 05 21.480
                         AKARI:L18W                    18.40                 6.41E-12                 2.44E-13             15 14 18.389            -58 05 20.119
                   Herschel:21\mu m                    21.00                 8.22E-12                 5.00E-13             15 14 18.449            -58 05 18.532
                              MSX:E                    21.30                 8.09E-12                 4.93E-13             15 14 18.384            -58 05 21.480
                            WISE:W4                    22.10                 9.11E-12                 0.00E+00             15 14 18.449            -58 05 18.532
              Herschel/PACS:70\mu m                    70.00                 5.35E-12                 3.43E-13             15 14 18.449            -58 05 18.532
             Herschel/PACS:160\mu m                   160.00                 4.16E-13                 7.49E-15             15 14 18.449            -58 05 18.532
             Herschel/SPIRE:250\mu m                   250.00                 1.12E-13                4.44E-15             15 14 18.449            -58 05 18.532
             Herschel/SPIRE:350\mu m                   350.00                 1.04E-14                6.85E-16             15 14 18.449            -58 05 18.532
IRAS 15405-4945
                        SkyMapper:i                     0.77                 2.16E-15                 3.11E-17             15 44 11.051            -49 55 22.170
                          POSS-II:i                     0.78                 1.83E-15                 7.99E-16             15 44 11.037            -49 55 22.217
                        SkyMapper:z                     0.91                 4.06E-15                 6.59E-17             15 44 11.051            -49 55 22.170
                            2MASS:J                     1.24                 1.25E-14                 3.63E-16             15 44 11.022            -49 55 21.729
                          Johnson:J                     1.25                 1.34E-14                 2.88E-16             15 44 11.061            -49 55 22.141
                          Johnson:H                     1.63                 3.77E-14                 9.20E-16             15 44 11.022            -49 55 21.729
                            2MASS:H                     1.65                 3.77E-14                 9.08E-16             15 44 11.073            -49 55 22.207
                           2MASS:Ks                     2.16                 1.37E-13                 2.64E-15             15 44 11.073            -49 55 22.207
                          Johnson:K                     2.19                 1.35E-13                 2.19E-15             15 44 11.061            -49 55 22.141
                            WISE:W1                     3.35                 4.36E-13                 0.00E+00             15 44 11.044            -49 55 22.379
                            WISE:W2                     4.60                 1.41E-12                 0.00E+00             15 44 11.044            -49 55 22.379
                          AKARI:S9W                     8.61                 6.68E-13                 1.04E-14             15 44 11.082            -49 55 22.069
                            WISE:W3                    11.60                 6.24E-13                 1.03E-14             15 44 11.082            -49 55 22.069
                              MSX:D                    14.60                 1.22E-12                 7.39E-14             15 44 11.160            -49 55 23.880
                         AKARI:L18W                    18.40                 1.55E-12                 1.47E-14             15 44 11.082            -49 55 22.069
                              MSX:E                    21.30                 2.03E-12                 1.27E-13             15 44 11.160            -49 55 23.880
                            WISE:W4                    22.10                 2.26E-12                 1.36E-14             15 44 10.984            -49 55 22.811
                            IRAS:25                    23.90                 3.34E-12                 2.01E-13             15 44 11.213            -49 55 20.471
                            IRAS:60                    61.80                 4.03E-12                 6.02E-13             15 44 11.213            -49 55 20.471
                          AKARI:N60                    65.00                 3.05E-12                 3.69E-13             15 44 10.985            -49 55 22.800
                       AKARI:WIDE-S                    90.00                 1.18E-12                 1.20E-13             15 44 10.985            -49 55 22.800
                           IRAS:100                   102.00                 1.01E-12                 1.62E-13             15 44 11.213            -49 55 20.471
                       AKARI:WIDE-L                   140.00                 2.70E-13                 4.07E-14             15 44 10.985            -49 55 22.800

IRAS 17291-2147
                     GAIA/GAIA2:Grp                     0.77                 8.69E-15                 3.89E-17             17 32 11.178            -21 50 02.285
                          POSS-II:i                     0.78                 4.59E-16                 2.42E-16             17 32 11.168            -21 50 02.202
                   PAN-STARRS/PS1:z                     0.87                 6.31E-15                 3.45E-17             17 32 11.174            -21 50 02.436
                             SDSS:z                     0.90                 1.02E-14                 6.66E-17             17 32 11.105            -21 50 01.028
                        SkyMapper:z                     0.91                 8.77E-15                 1.32E-16             17 32 11.168            -21 50 02.350
                   PAN-STARRS/PS1:y                     0.96                 7.28E-15                 6.25E-17             17 32 11.174            -21 50 02.436
                            2MASS:J                     1.24                 2.16E-14                 2.42E-17             17 32 11.105            -21 50 01.028
                           VVISTA:J                     1.25                 1.69E-14                 4.80E-17             17 32 11.177            -21 50 02.310
                          Johnson:H                     1.63                 2.56E-14                 5.52E-16             17 32 11.176            -21 50 02.457
                            2MASS:H                     1.65                 2.54E-14                 5.45E-16             17 32 11.178            -21 50 02.285
                           VISTA:Ks                     2.13                 2.29E-14                 0.00E+00             17 32 11.177            -21 50 02.310
                           2MASS:Ks                     2.16                 2.36E-14                 0.00E+00             17 32 11.105            -21 50 01.028
                          Johnson:K                     2.19                 3.53E-14                 6.84E-16             17 32 11.178            -21 50 02.274
                            WISE:W1                     3.35                 4.92E-14                 0.00E+00             17 32 11.177            -21 50 02.392
                            WISE:W2                     4.60                 8.28E-14                 0.00E+00             17 32 11.177            -21 50 02.392
                            WISE:W3                    11.60                 3.32E-13                 2.58E-15             17 32 11.194            -21 50 02.354
                         AKARI:L18W                    18.40                 9.36E-13                 8.15E-15             17 32 11.186            -21 50 02.040
                            WISE:W4                    22.10                 1.18E-12                 1.36E-14             17 32 11.105            -21 50 01.028

IRAS 17579-3121
                     GAIA/GAIA2:Grp                     0.77                 1.25E-12                 7.79E-15             18 01 13.368            -31 21 56.596
                          POSS-II:i                     0.78                 1.20E-12                 5.11E-13             18 01 13.358            -31 21 56.545
                        SkyMapper:z                     0.91                 1.08E-12                 3.95E-14             18 01 13.363            -31 21 56.621
                            2MASS:J                     1.24                 1.67E-12                 2.66E-14             18 01 13.376            -31 21 56.581
                          Johnson:J                     1.25                 1.69E-12                 2.64E-14             18 01 13.365            -31 21 56.586
                          Johnson:H                     1.63                 1.34E-12                 5.70E-14             18 01 13.365            -31 21 56.586
                            2MASS:H                     1.65                 1.33E-12                 5.27E-14             18 01 13.368            -31 21 56.596
                           2MASS:Ks                     2.16                 8.67E-13                 1.67E-14             18 01 13.365            -31 21 56.586
                          Johnson:K                     2.19                 8.44E-13                 4.24E-14             18 01 13.395            -31 21 56.737
                            WISE:W1                     3.35                 3.18E-13                 3.58E-15             18 01 13.364            -31 21 56.633
                   Spitzer/IRAC:3.6                     3.55                 2.75E-13                 8.44E-15             18 01 13.368            -31 21 56.567
                   Spitzer/IRAC:4.5                     4.49                 1.43E-13                 4.67E-15             18 01 13.368            -31 21 56.567
                            WISE:W2                     4.60                 1.51E-13                 2.61E-15             18 01 13.362            -31 21 56.455
                   Spitzer/IRAC:5.8                     5.73                 7.79E-14                 2.09E-15             18 01 13.368            -31 21 56.567
                   Spitzer/IRAC:8.0                     7.87                 7.54E-14                 1.52E-15             18 01 13.368            -31 21 56.567
                              MSX:A                     8.28                 1.51E-13                 6.16E-15             18 01 13.296            -31 21 56.520
                          AKARI:S9W                     8.61                 1.87E-13                 6.27E-15             18 01 13.313            -31 21 56.124
                            WISE:W3                    11.60                 6.48E-13                 5.17E-15             18 01 13.362            -31 21 56.455
                            IRAS:12                    11.60                 5.21E-13                 6.20E-14             18 01 13.616            -31 21 56.736
                              MSX:C                    12.10                 5.24E-13                 2.73E-14             18 01 13.296            -31 21 56.520
                              MSX:D                    14.60                 1.39E-12                 8.42E-14             18 01 13.296            -31 21 56.520
                         AKARI:L18W                    18.40                 4.42E-12                 3.26E-14             18 01 13.362            -31 21 56.455
                              MSX:E                    21.30                 6.17E-12                 3.66E-13             18 01 13.296            -31 21 56.520
                            WISE:W4                    22.10                 6.96E-12                 2.71E-14             18 01 13.362            -31 21 56.455
                            IRAS:25                    23.90                 7.86E-12                 6.27E-13             18 01 13.616            -31 21 56.736
                            IRAS:60                    61.80                 2.82E-12                 5.38E-13             18 01 13.616            -31 21 56.736

IRAS 18251-1048
                   PAN-STARRS/PS1:z                     0.87                 1.87E-16                 5.51E-18             18 27 56.532            -10 46 55.490
                             SDSS:z                     0.90                 1.38E-16                 2.00E-18             18 27 56.453            -10 46 56.880
                   PAN-STARRS/PS1:y                     0.96                 3.66E-16                 1.25E-17             18 27 56.532            -10 46 55.490
                          Johnson:H                     1.63                 5.39E-14                 1.66E-15             18 27 56.341            -10 46 54.080
                            2MASS:H                     1.65                 5.54E-14                 1.82E-15             18 27 56.330            -10 46 53.879
                           2MASS:Ks                     2.16                 6.12E-13                 1.39E-14             18 27 56.330            -10 46 53.879
                          Johnson:K                     2.19                 5.85E-13                 1.23E-14             18 27 56.341            -10 46 54.080
                            WISE:W1                     3.35                 1.79E-12                 0.00E+00             18 27 56.339            -10 46 53.835
                   Spitzer/IRAC:3.6                     3.55                 2.59E-12                 1.69E-13             18 27 56.350            -10 46 54.217
                             MSX:B1                     4.29                 7.90E-12                 6.99E-13             18 27 56.352            -10 46 53.760
                             MSX:B2                     4.35                 9.99E-12                 4.62E-12             18 27 56.352            -10 46 53.760
                   Spitzer/IRAC:4.5                     4.49                 3.88E-12                 2.60E-13             18 27 56.350            -10 46 54.217
                            WISE:W2                     4.60                 5.90E-12                 0.00E+00             18 27 56.339            -10 46 53.835
                              MSX:A                     8.28                 5.97E-12                 2.53E-13             18 27 56.352            -10 46 53.760
                          AKARI:S9W                     8.61                 3.20E-12                 9.71E-13             18 27 56.330            -10 46 53.879
                            IRAS:12                    11.60                 1.73E-12                 1.55E-13             18 27 56.344            -10 46 53.137
                              MSX:C                    12.10                 5.91E-12                 2.97E-13             18 27 56.352            -10 46 53.760
                              MSX:D                    14.60                 5.34E-12                 3.29E-13             18 27 56.352            -10 46 53.760
                         AKARI:L18W                    18.40                 3.11E-12                 6.68E-13             18 27 56.330            -10 46 53.879
                              MSX:E                    21.30                 3.81E-12                 2.25E-13             18 27 56.352            -10 46 53.760
                            IRAS:25                    23.90                 1.67E-12                 1.38E-13             18 27 56.344            -10 46 53.137
                   Herschel/PACS:70                    70.00              3.14358E-13                 2.57E-15             18 27 56.334            -10 46 53.267
                  Herschel/PACS:160                   160.00              3.57877E-14                 7.31E-15             18 27 56.149            -10 46 51.985
IRAS 18498-0017
                     GAIA/GAIA2:Grp                     0.77                 4.54E-16                 1.17E-17             18 52 22.451            -00 14 14.898
                   PAN-STARRS/PS1:z                     0.87                 4.75E-16                 6.89E-18             18 52 22.450            -00 14 14.898
                             SDSS:z                     0.90                 4.55E-16                 6.66E-18             18 52 22.451            -00 14 14.898
                   PAN-STARRS/PS1:y                     0.96                 5.59E-16                 2.19E-17             18 52 22.450            -00 14 14.898
                           UKIDSS:J                     1.25                 7.88E-16                 1.20E-17             18 52 22.451            -00 14 14.896
                           UKIDSS:H                     1.63                 5.46E-16                 1.10E-17             18 52 22.303            -00 14 16.386
                           2MASS:Ks                     2.16                 3.81E-15                 2.64E-16             18 52 22.255            -00 14 11.843
                  GLIMPSE:2.17\mu m                     2.17                 3.74E-15                 2.49E-16             18 52 22.241            -00 14 11.803
                          Johnson:K                     2.19                 4.04E-15                 2.60E-16             18 52 22.255            -00 14 11.843
                           UKIDSS:K                     2.20                 4.86E-16                 1.36E-17             18 52 22.267            -00 14 09.071
                            WISE:W1                     3.35                 5.06E-13                 1.34E-14             18 52 22.215            -00 14 11.689
                             MSX:B1                     4.29                 2.29E-12                 3.07E-13             18 52 22.224            -00 14 11.400
                            WISE:W2                     4.60                 1.04E-11                 0.00E+00             18 52 22.248            -00 14 12.269
                              MSX:A                     8.28                 7.31E-12                 2.90E-13             18 52 22.224            -00 14 11.400
                          AKARI:S9W                     8.61                 5.95E-12                 1.18E-12             18 52 22.212            -00 14 12.264
                            IRAS:12                    11.60                 5.92E-12                 2.84E-13             18 52 22.293            -00 14 13.434
                              MSX:C                    12.10                 7.34E-12                 3.72E-13             18 52 22.224            -00 14 11.400
                              MSX:D                    14.60                 1.26E-11                 7.80E-13             18 52 22.224            -00 14 11.400
                         AKARI:L18W                    18.40                 9.05E-12                 1.29E-12             18 52 22.216            -00 14 11.688
                              MSX:E                    21.30                 1.03E-11                 6.19E-13             18 52 22.224            -00 14 11.400
                            WISE:W4                    22.10                 1.49E-11                 1.36E-13             18 52 22.215            -00 14 11.689
                            IRAS:25                    23.90                 8.26E-12                 4.89E-13             18 52 22.293            -00 14 13.434
                   Herschel/PACS:70                    70.00              2.72814E-12                 1.71E-14             18 52 22.171            -00 14 10.939
                  Herschel/PACS:160                   160.00              1.91117E-13                 4.68E-14             18 52 22.227            -00 14 10.766
IRAS 18588+0428
                   PAN-STARRS/PS1:z                     0.87                 1.07E-16                 4.48E-18             19 01 20.257            +04 32 32.464
                             SDSS:z                     0.90                 1.03E-16                 4.33E-18             19 01 20.257            +04 32 32.464
                   PAN-STARRS/PS1:y                     0.96                 1.92E-16                 9.06E-18             19 01 20.257            +04 32 32.464
                           UKIDSS:J                     1.25                 3.58E-16                 7.20E-18             19 01 20.258            +04 32 32.575
                           UKIDSS:H                     1.63                 4.96E-14                 0.00E+00             19 01 20.048            +04 32 31.560
                            2MASS:H                     1.65                 3.44E-14                 7.27E-16             19 01 20.028            +04 32 31.956
                           2MASS:Ks                     2.16                 3.51E-13                 6.94E-15             19 01 20.125            +04 32 31.384
                          Johnson:K                     2.19                 3.34E-13                 2.74E-15             19 01 20.055            +04 32 31.578
                           UKIDSS:K                     2.20                 8.06E-15                 1.36E-17             19 01 20.048            +04 32 31.560
                            WISE:W1                     3.35                 3.19E-12                 0.00E+00             19 01 19.999            +04 32 31.625
                   Spitzer/IRAC:3.6                     3.55                 3.01E-12                 2.87E-13             19 01 20.042            +04 32 31.643
                             MSX:B2                     4.35                 7.51E-12                 2.83E-12             19 01 20.016            +04 32 31.560
                   Spitzer/IRAC:4.5                     4.49                 3.46E-12                 3.87E-13             19 01 20.042            +04 32 31.643
                            WISE:W2                     4.60                 9.71E-12                 0.00E+00             19 01 19.999            +04 32 31.625
                   Spitzer/IRAC:5.8                     5.73                 5.70E-12                 2.09E-13             19 01 20.042            +04 32 31.643
                              MSX:A                     8.28                 4.38E-12                 1.81E-13             19 01 20.016            +04 32 31.560
                          AKARI:S9W                     8.61                 3.05E-12                 2.79E-14             19 01 20.028            +04 32 31.956
                            WISE:W3                    11.60                 4.67E-12                 1.03E-13             19 01 20.096            +04 32 32.470
                            IRAS:12                    11.60                 2.79E-12                 5.94E-13             19 01 19.904            +04 32 29.782
                              MSX:C                    12.10                 4.67E-12                 2.23E-13             19 01 20.016            +04 32 31.560
                              MSX:D                    14.60                 3.95E-12                 2.46E-13             19 01 20.016            +04 32 31.560
                         AKARI:L18W                    18.40                 1.86E-12                 0.00E+00             19 01 20.028            +04 32 31.956
                              MSX:E                    21.30                 1.97E-12                 1.13E-13             19 01 20.016            +04 32 31.560
                            WISE:W4                    22.10                 1.95E-12                 2.71E-14             19 01 20.055            +04 32 31.578
                            IRAS:25                    23.90                 1.64E-12                 1.25E-13             19 01 19.904            +04 32 29.782
                            IRAS:60                    61.80                 9.74E-13                 1.75E-13             19 01 19.904            +04 32 29.782

IRAS 19052+0922
                   PAN-STARRS/PS1:z                     0.87                 8.73E-16                 1.31E-16             19 07 39.069            +09 27 15.923
                             SDSS:z                     0.90                 8.38E-16                 1.27E-16             19 07 39.069            +09 27 15.896
                        SkyMapper:z                     0.91                 5.38E-15                 2.80E-15             19 07 39.067            +09 27 15.826
                   PAN-STARRS/PS1:y                     0.96                 8.59E-15                 5.93E-16             19 07 39.069            +09 27 15.923
                            2MASS:J                     1.24                 3.02E-14                 4.84E-16             19 07 39.074            +09 27 15.752
                           UKIDSS:J                     1.25                 9.82E-14                 0.00E+00             19 07 39.067            +09 27 16.009
                            2MASS:H                     1.65                 2.82E-13                 7.27E-15             19 07 39.070            +09 27 15.930
                           2MASS:Ks                     2.16                 1.09E-12                 1.80E-14             19 07 39.074            +09 27 15.752
                          Johnson:K                     2.19                 1.04E-12                 1.78E-14             19 07 39.076            +09 27 16.056
                            WISE:W1                     3.35                 3.88E-12                 0.00E+00             19 07 39.083            +09 27 16.460
                   Spitzer/IRAC:3.6                     3.55                 1.34E-12                 8.44E-15             19 07 39.053            +09 27 16.139
                   Spitzer/IRAC:4.5                     4.49                 3.56E-12                 6.68E-15             19 07 39.053            +09 27 16.139
                            WISE:W2                     4.60                 9.45E-12                 0.00E+00             19 07 39.083            +09 27 16.460
                   Spitzer/IRAC:5.8                     5.73                 4.14E-12                 5.23E-15             19 07 39.053            +09 27 16.139
                   Spitzer/IRAC:8.0                     7.87                 4.46E-12                 0.00E+00             19 07 39.053            +09 27 16.139
                          AKARI:S9W                     8.61                 4.04E-12                 3.48E-14             19 07 39.038            +09 27 16.200
                            WISE:W3                    11.60                 3.76E-12                 5.17E-14             19 07 39.038            +09 27 16.200
                              MSX:C                    12.10                 9.00E-12                 4.46E-13             19 07 39.024            +09 27 16.560
                              MSX:D                    14.60                 6.24E-12                 3.90E-13             19 07 39.024            +09 27 16.560
                         AKARI:L18W                    18.40                 3.62E-12                 7.33E-13             19 07 39.038            +09 27 16.200
                              MSX:E                    21.30                 4.05E-12                 2.39E-13             19 07 39.024            +09 27 16.560
                            WISE:W4                    22.10                 2.02E-12                 1.36E-14             19 07 39.069            +09 27 15.896
                            IRAS:25                    23.90                 2.35E-12                 1.63E-13             19 07 39.074            +09 27 14.558
                            IRAS:60                    61.80                 2.54E-13                 2.52E-14             19 07 39.074            +09 27 14.558

IRAS 19067+0811
                   PAN-STARRS/PS1:z                     0.87                 6.06E-17                 6.89E-19             19 09 08.182            +08 16 30.596
                             SDSS:z                     0.90                 6.58E-17                 3.33E-18             19 09 08.217            +08 16 37.179
                   PAN-STARRS/PS1:y                     0.96                 1.31E-16                 3.75E-18             19 09 08.182            +08 16 30.596
                            2MASS:J                     1.24                 4.74E-15                 1.45E-16             19 09 08.220            +08 16 37.196
                          Johnson:J                     1.25                 4.80E-15                 1.44E-16             19 09 08.220            +08 16 37.207
                           UKIDSS:H                     1.63                 2.19E-14                 0.00E+00             19 09 08.222            +08 16 37.157
                            2MASS:H                     1.65                 2.44E-14                 5.45E-16             19 09 08.217            +08 16 37.179
                           2MASS:Ks                     2.16                 3.48E-14                 9.72E-16             19 09 08.220            +08 16 37.207
                  GLIMPSE:2.17\mu m                     2.17                 3.43E-14                 9.67E-16             19 09 08.231            +08 16 37.052
                          Johnson:K                     2.19                 3.56E-14                 2.74E-16             19 09 08.220            +08 16 37.207
                           UKIDSS:K                     2.20                 3.01E-14                 0.00E+00             19 09 08.222            +08 16 37.157
                            WISE:W1                     3.35                 9.58E-14                 1.79E-15             19 09 08.203            +08 16 34.320
                   Spitzer/IRAC:3.6                     3.55                 5.31E-13                 2.03E-14             19 09 08.326            +08 16 33.650
                   Spitzer/IRAC:4.5                     4.49                 2.48E-12                 1.74E-13             19 09 08.326            +08 16 33.650
                            WISE:W2                     4.60                 2.62E-12                 0.00E+00             19 09 08.255            +08 16 35.084
                   Spitzer/IRAC:5.8                     5.73                 7.01E-12                 2.62E-13             19 09 08.326            +08 16 33.650
                              MSX:A                     8.28                 2.99E-12                 1.23E-13             19 09 08.232            +08 16 33.960
                          AKARI:S9W                     8.61                 5.26E-12                 3.48E-13             19 09 08.203            +08 16 34.320
                              MSX:C                    12.10                 3.83E-12                 1.98E-13             19 09 08.232            +08 16 33.960
                              MSX:D                    14.60                 5.67E-12                 3.49E-13             19 09 08.232            +08 16 33.960
                         AKARI:L18W                    18.40                 7.30E-12                 3.75E-13             19 09 08.203            +08 16 34.320
                              MSX:E                    21.30                 4.12E-12                 2.53E-13             19 09 08.232            +08 16 33.960
                            WISE:W4                    22.10                 4.41E-12                 2.71E-14             19 09 08.311            +08 16 34.019
                   Herschel/PACS:70                    70.00                 1.12E-12                 4.28E-15             19 09 08.275            +08 16 33.470
                  Herschel/PACS:160                   160.00                 7.63E-14                 1.16E-14             19 09 08.319            +08 16 34.100
IRAS 19068+1127
                     GAIA/GAIA2:Grp                     0.77                 5.16E-15                 1.32E-15             19 09 11.682            +11 32 48.152
                          POSS-II:i                     0.78                 1.63E-15                 7.34E-16             19 09 11.661            +11 32 47.818
                        SkyMapper:z                     0.91                 8.57E-14                 1.98E-15             19 09 11.658            +11 32 48.117
                            2MASS:J                     1.24                 1.68E-13                 3.14E-15             19 09 11.682            +11 32 48.152
                          Johnson:H                     1.63                 1.01E-12                 2.94E-14             19 09 11.680            +11 32 48.196
                            2MASS:H                     1.65                 1.11E-12                 4.18E-14             19 09 11.682            +11 32 48.152
                           2MASS:Ks                     2.16                 3.08E-12                 5.55E-14             19 09 11.690            +11 32 47.832
                          Johnson:K                     2.19                 2.94E-12                 5.48E-14             19 09 11.680            +11 32 48.196
                            WISE:W1                     3.35                 5.05E-12                 0.00E+00             19 09 11.664            +11 32 48.169
                             MSX:B2                     4.35                 7.93E-12                 7.58E-13             19 09 11.712            +11 32 48.480
                            WISE:W2                     4.60                 6.78E-12                 0.00E+00             19 09 11.664            +11 32 48.169
                              MSX:A                     8.28                 7.17E-12                 2.90E-13             19 09 11.712            +11 32 48.480
                          AKARI:S9W                     8.61                 3.10E-12                 3.34E-13             19 09 11.690            +11 32 47.832
                            WISE:W3                    11.60                 2.83E-12                 2.58E-14             19 09 11.690            +11 32 47.832
                              MSX:C                    12.10                 5.56E-12                 2.73E-13             19 09 11.712            +11 32 48.480
                              MSX:D                    14.60                 3.70E-12                 2.26E-13             19 09 11.712            +11 32 48.480
                         AKARI:L18W                    18.40                 1.50E-12                 8.80E-14             19 09 11.690            +11 32 47.832
                              MSX:E                    21.30                 2.81E-12                 1.69E-13             19 09 11.712            +11 32 48.480
                            WISE:W4                    22.10                 1.52E-12                 1.36E-14             19 09 11.685            +11 32 48.194

IRAS 19069+0916
                     GAIA/GAIA2:Grp                     0.77                 9.08E-15                 0.00E+00             19 09 19.251            +09 21 13.896
                          POSS-II:i                     0.78                 8.84E-15                 3.69E-15             19 09 19.271            +09 21 14.177
                   PAN-STARRS/PS1:z                     0.87                 1.01E-14                 0.00E+00             19 09 19.236            +09 21 13.493
                             SDSS:z                     0.90                 9.67E-15                 0.00E+00             19 09 19.251            +09 21 13.896
                        SkyMapper:z                     0.91                 6.56E-15                 1.32E-16             19 09 19.229            +09 21 13.288
                   PAN-STARRS/PS1:y                     0.96                 1.10E-14                 3.12E-17             19 09 19.236            +09 21 13.493
                            2MASS:J                     1.24                 1.10E-14                 2.66E-16             19 09 19.251            +09 21 13.896
                          Johnson:J                     1.25                 1.14E-14                 2.16E-16             19 09 19.249            +09 21 13.831
                           UKIDSS:H                     1.63                 2.13E-14                 0.00E+00             19 09 19.249            +09 21 11.776
                            2MASS:H                     1.65                 3.54E-14                 1.09E-15             19 09 19.259            +09 21 11.365
                           2MASS:Ks                     2.16                 3.56E-13                 8.33E-15             19 09 19.259            +09 21 11.365
                          Johnson:K                     2.19                 3.42E-13                 2.74E-15             19 09 19.246            +09 21 11.621
                           UKIDSS:K                     2.20                 5.22E-14                 0.00E+00             19 09 19.199            +09 21 11.704
                            WISE:W1                     3.35                 2.27E-12                 0.00E+00             19 09 19.214            +09 21 11.391
                   Spitzer/IRAC:3.6                     3.55                 3.72E-12                 8.44E-15             19 09 19.263            +09 21 11.513
                   Spitzer/IRAC:4.5                     4.49                 7.07E-12                 0.00E+00             19 09 19.263            +09 21 11.513
                            WISE:W2                     4.60                 6.07E-12                 0.00E+00             19 09 19.214            +09 21 11.391
                   Spitzer/IRAC:5.8                     5.73                 6.28E-12                 0.00E+00             19 09 19.263            +09 21 11.513
                   Spitzer/IRAC:8.0                     7.87                 4.84E-12                 0.00E+00             19 09 19.263            +09 21 11.513
                              MSX:A                     8.28                 2.70E-12                 1.12E-13             19 09 19.224            +09 21 11.520
                          AKARI:S9W                     8.61                 1.72E-12                 1.60E-13             19 09 19.222            +09 21 11.520
                            WISE:W3                    11.60                 3.76E-12                 1.03E-13             19 09 19.257            +09 21 11.578
                            IRAS:12                    11.60                 1.24E-12                 8.79E-14             19 09 19.114            +09 21 09.533
                              MSX:C                    12.10                 2.34E-12                 1.16E-13             19 09 19.224            +09 21 11.520
                              MSX:D                    14.60                 2.15E-12                 1.23E-13             19 09 19.224            +09 21 11.520
                         AKARI:L18W                    18.40                 1.50E-12                 1.69E-13             19 09 19.222            +09 21 11.520
                              MSX:E                    21.30                 1.48E-12                 8.44E-14             19 09 19.224            +09 21 11.520
                            WISE:W4                    22.10                 2.17E-12                 1.36E-14             19 09 19.246            +09 21 11.621
                            IRAS:25                    23.90                 1.26E-12                 1.13E-13             19 09 19.114            +09 21 09.533
                   Herschel/PACS:70                    70.00                 7.97E-14                 3.00E-15             19 09 19.215            +09 21 12.060

IRAS 19083+0851
                        SkyMapper:i                     0.77                 2.78E-15                 3.89E-16             19 10 47.324            +08 56 22.920
                          POSS-II:i                     0.78                 1.13E-14                 4.84E-15             19 10 47.339            +08 56 22.931
                        SkyMapper:z                     0.91                 4.82E-14                 2.96E-15             19 10 47.324            +08 56 22.920
                            2MASS:J                     1.24                 2.03E-12                 5.56E-14             19 10 47.283            +08 56 21.390
                          Johnson:J                     1.25                 2.05E-12                 5.76E-14             19 10 47.328            +08 56 22.848
                          Johnson:H                     1.63                 8.57E-12                 2.02E-13             19 10 47.328            +08 56 22.848
                            2MASS:H                     1.65                 8.56E-12                 1.64E-13             19 10 47.328            +08 56 22.946
                           2MASS:Ks                     2.16                 1.47E-11                 2.78E-13             19 10 47.330            +08 56 22.639
                          Johnson:K                     2.19                 1.40E-11                 2.74E-13             19 10 47.332            +08 56 22.938
                     USAFS:2.7\mu m                     2.70                 4.05E-11                 5.44E-12             19 10 47.390            +08 56 24.036
                            WISE:W1                     3.35                 1.32E-11                 0.00E+00             19 10 47.320            +08 56 22.821
                   Spitzer/IRAC:3.6                     3.55                 1.47E-11                 0.00E+00             19 10 47.329            +08 56 22.931
                             MSX:B1                     4.29                 1.81E-11                 1.89E-12             19 10 47.232            +08 56 23.280
                             MSX:B2                     4.35                 1.78E-11                 1.79E-12             19 10 47.232            +08 56 23.280
                   Spitzer/IRAC:4.5                     4.49                 1.39E-11                 0.00E+00             19 10 47.329            +08 56 22.931
                            WISE:W2                     4.60                 1.88E-11                 0.00E+00             19 10 47.320            +08 56 22.821
                   Spitzer/IRAC:5.8                     5.73                 7.53E-12                 0.00E+00             19 10 47.329            +08 56 22.931
                              MSX:A                     8.28                 1.06E-11                 4.34E-13             19 10 47.232            +08 56 23.280
                          AKARI:S9W                     8.61                 1.03E-11                 1.74E-13             19 10 47.283            +08 56 21.390
                            WISE:W3                    11.60                 7.86E-12                 1.29E-13             19 10 47.283            +08 56 21.389
                              MSX:C                    12.10                 1.14E-11                 5.70E-13             19 10 47.232            +08 56 23.280
                              MSX:D                    14.60                 7.57E-12                 4.72E-13             19 10 47.232            +08 56 23.280
                         AKARI:L18W                    18.40                 5.25E-12                 3.26E-14             19 10 47.283            +08 56 21.390
                              MSX:E                    21.30                 4.69E-12                 2.81E-13             19 10 47.232            +08 56 23.280
                            WISE:W4                    22.10                 4.55E-12                 1.36E-14             19 10 47.328            +08 56 22.848
                   Herschel/PACS:70                    70.00                 2.42E-13                 4.28E-15             19 10 47.312            +08 56 22.524

IRAS 19103+0913
                     GAIA/GAIA2:Grp                     0.77                 7.65E-15                 1.87E-15             19 12 47.003            +09 18 24.382
                          POSS-II:i                     0.78                 6.89E-16                 3.07E-16             19 12 47.029            +09 18 24.163
                   PAN-STARRS/PS1:z                     0.87                 1.81E-14                 1.72E-16             19 12 47.001            +09 18 24.304
                             SDSS:z                     0.90                 1.74E-14                 1.67E-16             19 12 47.003            +09 18 24.382
                        SkyMapper:z                     0.91                 3.14E-14                 1.28E-15             19 12 46.998            +09 18 24.174
                   PAN-STARRS/PS1:y                     0.96                 9.50E-14                 2.47E-14             19 12 47.001            +09 18 24.304
                            2MASS:J                     1.24                 1.17E-13                 2.90E-15             19 12 47.003            +09 18 24.382
                           UKIDSS:J                     1.25                 1.28E-13                 0.00E+00             19 12 47.004            +09 18 23.487
                          Johnson:H                     1.63                 7.76E-13                 2.02E-14             19 12 46.999            +09 18 24.255
                            2MASS:H                     1.65                 7.74E-13                 2.00E-14             19 12 47.003            +09 18 24.382
                           2MASS:Ks                     2.16                 2.37E-12                 4.16E-14             19 12 46.999            +09 18 24.255
                          Johnson:K                     2.19                 2.26E-12                 4.11E-14             19 12 47.006            +09 18 24.469
                            WISE:W1                     3.35                 4.33E-12                 0.00E+00             19 12 47.044            +09 18 24.078
                   Spitzer/IRAC:3.6                     3.55                 2.17E-12                 8.44E-15             19 12 46.992            +09 18 24.566
                   Spitzer/IRAC:4.5                     4.49                 6.49E-13                 5.34E-15             19 12 47.029            +09 18 26.010
                            WISE:W2                     4.60                 6.39E-12                 0.00E+00             19 12 47.044            +09 18 24.078
                   Spitzer/IRAC:5.8                     5.73                 2.21E-12                 0.00E+00             19 12 46.992            +09 18 24.566
                              MSX:A                     8.28                 2.88E-12                 1.19E-13             19 12 46.944            +09 18 24.120
                          AKARI:S9W                     8.61                 3.46E-12                 7.45E-13             19 12 46.946            +09 18 24.768
                            WISE:W3                    11.60                 3.55E-12                 7.75E-14             19 12 46.946            +09 18 24.768
                              MSX:C                    12.10                 2.52E-12                 1.24E-13             19 12 46.944            +09 18 24.120
                              MSX:D                    14.60                 1.74E-12                 1.07E-13             19 12 46.944            +09 18 24.120
                         AKARI:L18W                    18.40                 1.51E-12                 3.73E-13             19 12 46.946            +09 18 24.768
                              MSX:E                    21.30                 1.49E-12                 8.44E-14             19 12 46.944            +09 18 24.120
                            WISE:W4                    22.10                 1.79E-12                 2.71E-14             19 12 47.052            +09 18 23.800
                   Herschel/PACS:70                    70.00                 8.01E-14                 2.14E-15             19 12 46.940            +09 18 23.742
                  Herschel/PACS:160                   160.00                 2.06E-14                 4.31E-15             19 12 46.897            +09 18 23.533
IRAS 19190+1102
                           UKIDSS:J                     1.25                 9.13E-17                 1.15E-17             19 21 25.220            +11 08 40.733
                           UKIDSS:H                     1.63                 2.50E-16                 1.47E-17             19 21 25.220            +11 08 40.733
                           UKIDSS:K                     2.20                 9.17E-16                 1.36E-17             19 21 25.150            +11 08 41.492
                            WISE:W1                     3.35                 3.36E-15                 8.95E-18             19 21 25.139            +11 08 41.768
                            WISE:W2                     4.60                 8.08E-15                 0.00E+00             19 21 25.139            +11 08 41.768
                              MSX:A                     8.28                 4.34E-14                 3.62E-15             19 21 25.128            +11 08 41.640
                          AKARI:S9W                     8.61                 4.60E-14                 4.87E-15             19 21 25.162            +11 08 41.316
                            WISE:W3                    11.60                 2.45E-13                 3.36E-15             19 21 25.146            +11 08 41.471
                            IRAS:12                    11.60                 4.11E-13                 2.84E-14             19 21 25.280            +11 08 39.757
                              MSX:C                    12.10                 2.92E-13                 2.23E-14             19 21 25.128            +11 08 41.640
                              MSX:D                    14.60                 7.06E-13                 4.52E-14             19 21 25.128            +11 08 41.640
                         AKARI:L18W                    18.40                 9.94E-13                 8.15E-15             19 21 25.146            +11 08 41.471
                              MSX:E                    21.30                 1.14E-12                 6.90E-14             19 21 25.128            +11 08 41.640
                            WISE:W4                    22.10                 1.56E-12                 1.36E-14             19 21 25.146            +11 08 41.472
                            IRAS:25                    23.90                 1.72E-12                 1.00E-13             19 21 25.280            +11 08 39.757
                            IRAS:60                    61.80                 1.19E-12                 1.89E-13             19 21 25.280            +11 08 39.757
                          AKARI:N60                    65.00                 8.16E-13                 1.75E-13             19 21 25.193            +11 08 39.408
                       AKARI:WIDE-S                    90.00                 4.30E-13                 8.33E-14             19 21 25.193            +11 08 39.408
                           IRAS:100                   102.00                 6.00E-13                 9.11E-14             19 21 25.280            +11 08 39.757
                       AKARI:WIDE-L                   140.00                 1.40E-13                 1.36E-13             19 21 25.193            +11 08 39.408
                         AKARI:N160                   160.00                 1.81E-13                 2.25E-14             19 21 25.193            +11 08 39.408
IRAS 19229+1708
                     GAIA/GAIA2:Grp                     0.77                 5.20E-13                 3.11E-14             19 25 12.496            +17 14 49.535
                   PAN-STARRS/PS1:y                     0.96                 1.48E-12                 0.00E+00             19 25 12.509            +17 14 51.275
                            2MASS:J                     1.24                 1.14E-11                 9.67E-14             19 25 12.500            +17 14 49.500
                          Johnson:J                     1.25                 1.15E-11                 1.92E-13             19 25 12.503            +17 14 49.502
                          Johnson:H                     1.63                 2.65E-11                 1.10E-12             19 25 12.492            +17 14 49.428
                            2MASS:H                     1.65                 2.64E-11                 9.08E-13             19 25 12.496            +17 14 49.535
                           2MASS:Ks                     2.16                 3.44E-11                 7.91E-12             19 25 12.492            +17 14 49.428
                          Johnson:K                     2.19                 3.29E-11                 7.53E-12             19 25 12.503            +17 14 49.502
                            WISE:W1                     3.35                 2.17E-11                 0.00E+00             19 25 12.481            +17 14 49.590
                             MSX:B1                     4.29                 1.11E-11                 5.59E-12             19 25 12.480            +17 14 50.640
                             MSX:B2                     4.35                 2.20E-11                 2.14E-12             19 25 12.480            +17 14 50.640
                            WISE:W2                     4.60                 2.19E-11                 0.00E+00             19 25 12.481            +17 14 49.590
                              MSX:A                     8.28                 1.04E-11                 4.34E-13             19 25 12.480            +17 14 50.640
                          AKARI:S9W                     8.61                 1.11E-11                 4.53E-13             19 25 12.545            +17 14 50.136
                            WISE:W3                    11.60                 6.95E-12                 1.03E-13             19 25 12.542            +17 14 52.139
                              MSX:C                    12.10                 1.16E-11                 5.70E-13             19 25 12.480            +17 14 50.640
                              MSX:D                    14.60                 7.43E-12                 4.52E-13             19 25 12.480            +17 14 50.640
                         AKARI:L18W                    18.40                 5.36E-12                 2.12E-13             19 25 12.545            +17 14 50.136
                              MSX:E                    21.30                 4.43E-12                 2.67E-13             19 25 12.480            +17 14 50.640
                            WISE:W4                    22.10                 3.49E-12                 1.36E-14             19 25 12.496            +17 14 49.535
                   Herschel/PACS:70                    70.00                 1.86E-13                 4.28E-15             19 25 12.534            +17 14 48.808
                       AKARI:WIDE-S                   160.00                 1.22E-13                 3.66E-15             19 25 12.626            +17 14 53.772
                  Herschel/PACS:160                   160.00                 1.23E-14                 2.59E-16             19 25 12.591            +17 14 48.026  
IRAS 19319+2214
                     GAIA/GAIA2:Grp                     0.77                 5.24E-16                 1.56E-17             19 34 03.582            +22 21 15.943
                   PAN-STARRS/PS1:z                     0.87                 8.56E-16                 2.76E-17             19 34 03.579            +22 21 15.802
                   PAN-STARRS/PS1:y                     0.96                 2.48E-15                 1.25E-17             19 34 03.579            +22 21 15.802
                            2MASS:J                     1.24                 1.30E-14                 2.90E-16             19 34 03.454            +22 21 15.480
                           UKIDSS:J                     1.25                 1.60E-14                 2.40E-17             19 34 03.577            +22 21 15.966
                           UKIDSS:H                     1.63                 2.72E-14                 0.00E+00             19 34 03.577            +22 21 15.966
                            2MASS:H                     1.65                 3.02E-14                 5.45E-16             19 34 03.582            +22 21 15.943
                           2MASS:Ks                     2.16                 4.70E-14                 8.33E-16             19 34 03.583            +22 21 15.994
                          Johnson:K                     2.19                 4.52E-14                 2.74E-16             19 34 03.585            +22 21 15.959
                           UKIDSS:K                     2.20                 5.23E-14                 0.00E+00             19 34 03.577            +22 21 15.966
                            WISE:W1                     3.35                 1.41E-13                 0.00E+00             19 34 03.534            +22 21 15.227
                            WISE:W2                     4.60                 6.65E-13                 0.00E+00             19 34 03.534            +22 21 15.227
                              MSX:A                     8.28                 8.07E-13                 3.26E-14             19 34 03.480            +22 21 15.840
                          AKARI:S9W                     8.61                 7.56E-13                 2.09E-14             19 34 03.511            +22 21 16.128
                            WISE:W3                    11.60                 6.17E-13                 5.17E-15             19 34 03.583            +22 21 15.995
                            IRAS:12                    11.60                 8.23E-13                 3.36E-14             19 34 03.415            +22 21 13.518
                              MSX:C                    12.10                 8.70E-13                 4.71E-14             19 34 03.480            +22 21 15.840
                              MSX:D                    14.60                 9.86E-13                 6.16E-14             19 34 03.480            +22 21 15.840
                         AKARI:L18W                    18.40                 7.87E-13                 8.15E-15             19 34 03.511            +22 21 16.128
                              MSX:E                    21.30                 7.40E-13                 4.64E-14             19 34 03.480            +22 21 15.840
                            WISE:W4                    22.10                 6.88E-13                 9.50E-15             19 34 03.583            +22 21 15.995
                            IRAS:25                    23.90                 8.26E-13                 4.89E-14             19 34 03.415            +22 21 13.518
                            IRAS:60                    61.80                 1.53E-13                 1.36E-14             19 34 03.415            +22 21 13.518
                   Herschel/PACS:70                    70.00                 9.98E-14                 2.14E-15             19 34 03.604            +22 21 15.732
                  Herschel/PACS:160                   160.00                 8.38E-15                 1.39E-15             19 34 03.515            +22 21 15.685
IRAS 19352+2030
                          POSS-II:i                     0.78                 1.73E-15                 6.03E-16             19 37 24.019            +20 36 57.186
                   PAN-STARRS/PS1:z                     0.87                 1.74E-15                 1.41E-16             19 37 23.990            +20 36 57.830
                             SDSS:z                     0.90                 1.67E-15                 1.37E-16             19 37 24.056            +20 36 56.531
                   PAN-STARRS/PS1:y                     0.96                 3.37E-15                 1.25E-16             19 37 23.990            +20 36 57.830
                            2MASS:J                     1.24                 2.22E-14                 5.32E-16             19 37 23.946            +20 36 57.938
                           UKIDSS:J                     1.25                 1.86E-14                 2.40E-17             19 37 24.004            +20 36 57.841
                           UKIDSS:H                     1.63                 3.69E-14                 0.00E+00             19 37 24.004            +20 36 57.841
                            2MASS:H                     1.65                 1.06E-13                 2.00E-15             19 37 24.005            +20 36 57.643
                           2MASS:Ks                     2.16                 3.92E-13                 6.94E-15             19 37 23.946            +20 36 57.938
                          Johnson:K                     2.19                 3.76E-13                 2.74E-15             19 37 23.997            +20 36 57.809
                           UKIDSS:K                     2.20                 5.54E-14                 0.00E+00             19 37 24.004            +20 36 57.841
                            WISE:W1                     3.35                 1.80E-12                 0.00E+00             19 37 23.977            +20 36 57.898
                   Spitzer/IRAC:3.6                     3.55                 4.17E-12                 2.96E-13             19 37 24.005            +20 36 57.643
                   Spitzer/IRAC:4.5                     4.49                 5.60E-12                 5.07E-13             19 37 24.005            +20 36 57.643
                            WISE:W2                     4.60                 9.84E-12                 0.00E+00             19 37 23.977            +20 36 57.898
                              MSX:A                     8.28                 6.88E-12                 2.90E-13             19 37 24.000            +20 36 57.600
                          AKARI:S9W                     8.61                 7.38E-12                 1.57E-12             19 37 23.946            +20 36 57.938
                            WISE:W3                    11.60                 2.04E-11                 1.01E-12             19 37 23.946            +20 36 57.940
                              MSX:C                    12.10                 8.21E-12                 4.21E-13             19 37 24.000            +20 36 57.600
                              MSX:D                    14.60                 1.04E-11                 6.37E-13             19 37 24.000            +20 36 57.600
                         AKARI:L18W                    18.40                 8.30E-12                 4.89E-14             19 37 23.946            +20 36 57.938
                   Herschel:21\mu m                    21.00                 8.99E-12                 5.42E-13             19 37 23.918            +20 36 58.547
                              MSX:E                    21.30                 8.85E-12                 5.35E-13             19 37 24.000            +20 36 57.600
                            WISE:W4                    22.10                 1.40E-11                 0.00E+00             19 37 23.918            +20 36 58.547
              Herschel/PACS:70\mu m                    70.00                 1.08E-12                 5.57E-14             19 37 23.918            +20 36 58.547
             Herschel/PACS:160\mu m                   160.00                 1.33E-13                 2.25E-15             19 37 23.918            +20 36 58.547
            Herschel/SPIRE:250\mu m                   250.00                 6.26E-14                 1.80E-15             19 37 23.918            +20 36 58.547
            Herschel/SPIRE:350\mu m                   350.00                 1.27E-14                 3.43E-16             19 37 23.918            +20 36 58.547
            Herschel/SPIRE:500\mu m                   500.00                 3.11E-15                 1.44E-16             19 37 23.918            +20 36 58.547
IRAS 19422+3506
                     GAIA/GAIA2:Grp                     0.77                 3.36E-13                 2.76E-14             19 44 07.001            +35 14 08.252
                            2MASS:J                     1.24                 8.11E-13                 1.21E-14             19 44 07.001            +35 14 08.252
                          Johnson:J                     1.25                 8.20E-13                 9.59E-15             19 44 06.998            +35 14 08.171
                            2MASS:H                     1.65                 3.25E-12                 1.82E-14             19 44 07.001            +35 14 08.252
                           2MASS:Ks                     2.16                 7.08E-12                 1.11E-13             19 44 07.003            +35 14 08.084
                          Johnson:K                     2.19                 6.78E-12                 1.10E-13             19 44 06.998            +35 14 08.171
                            WISE:W1                     3.35                 3.64E-11                 0.00E+00             19 44 07.000            +35 14 08.379
                            WISE:W2                     4.60                 2.38E-11                 4.63E-12             19 44 06.998            +35 14 08.268
                          AKARI:S9W                     8.61                 2.86E-11                 3.62E-12             19 44 06.998            +35 14 08.268
                            IRAS:12                    11.60                 5.25E-11                 1.55E-12             19 44 06.901            +35 14 07.073
                            WISE:W3                    11.60                 2.93E-11                 6.98E-12             19 44 06.813            +35 14 08.615
                         AKARI:L18W                    18.40                 1.45E-11                 1.42E-12             19 44 06.998            +35 14 08.268
                            WISE:W4                    22.10                 1.53E-11                 0.00E+00             19 44 06.997            +35 14 08.261
                            IRAS:25                    23.90                 2.16E-11                 8.78E-13             19 44 06.901            +35 14 07.073
                            IRAS:60                    61.80                 1.38E-12                 1.26E-13             19 44 06.901            +35 14 07.073
                           IRAS:100                   102.00                 2.05E-13                 1.85E-14             19 44 06.901            +35 14 07.073
IRAS 22156+0838
                        SkyMapper:i                     0.77                 1.15E-12                 2.34E-14             22 54 11.370            +08 54 07.236
                          POSS-II:i                     0.78                 3.51E-12                 1.43E-12             22 54 11.411            +08 54 07.452
                   PAN-STARRS/PS1:z                     0.87                 1.69E-11                 0.00E+00             22 54 11.503            +08 54 06.591
                             SDSS:z                     0.90                 2.22E-11                 0.00E+00             22 54 11.285            +08 54 05.530
                            2MASS:J                     1.24                 6.61E-11                 2.03E-11             22 54 11.266            +08 54 06.696
                          Johnson:J                     1.25                 6.69E-11                 2.06E-11             22 54 11.404            +08 54 07.372
                          Johnson:H                     1.63                 1.06E-10                 2.54E-11             22 54 11.404            +08 54 07.372
                            2MASS:H                     1.65                 1.06E-10                 2.53E-11             22 54 11.404            +08 54 07.372
                           2MASS:Ks                     2.16                 1.06E-10                 2.57E-11             22 54 11.404            +08 54 07.299
                          Johnson:K                     2.19                 1.01E-10                 2.46E-11             22 54 11.406            +08 54 07.466
                     USAFS:2.7\mu m                     2.70                 1.32E-10                 5.88E-11             22 54 11.266            +08 54 05.720
                            WISE:W1                     3.35                 6.17E-11                 2.77E-09             22 54 11.376            +08 54 07.021
                            WISE:W2                     4.60                 7.43E-11                 0.00E+00             22 54 11.376            +08 54 07.021
                          AKARI:S9W                     8.61                 5.33E-11                 7.31E-12             22 54 11.414            +08 54 07.020
                            WISE:W3                    11.60                 1.65E-11                 1.89E-12             22 54 11.246            +08 54 05.459
                         AKARI:L18W                    18.40                 1.66E-11                 2.28E-12             22 54 11.414            +08 54 07.020
                            WISE:W4                    22.10                 1.05E-11                 1.36E-14             22 54 11.246            +08 54 05.459
                       AKARI:WIDE-L                   140.00                 5.37E-14                 1.78E-14             22 54 11.282            +08 54 10.728    
                         AKARI:N160                   160.00                 3.82E-14                 3.32E-14             22 54 11.282            +08 54 10.728
